A Density-Based Basis-Set Incompleteness Correction for GW Methods

Similar to other electron correlation methods, many-body perturbation theory methods based on Green functions, such as the so-called $GW$ approximation, suffer from the usual slow convergence of energetic properties with respect to the size of the one-electron basis set. This displeasing feature is due to lack of explicit electron-electron terms modeling the infamous Kato electron-electron cusp and the correlation Coulomb hole around it. Here, we propose a computationally efficient density-based basis set correction based on short-range correlation density functionals which significantly speeds up the convergence of energetics towards the complete basis set limit. The performance of this density-based correction is illustrated by computing the ionization potentials of the twenty smallest atoms and molecules of the GW100 test set at the perturbative $GW$ (or $G_0W_0$) level using increasingly large basis sets. We also compute the ionization potentials of the five canonical nucleobases (adenine, cytosine, thymine, guanine, and uracil) and show that, here again, a significant improvement is obtained.

==> data.json <==
{
   "Title": "A Density-Based Basis-Set Incompleteness Correction for GW Methods",
   "Caption": "IPs (in eV) of the 20 smallest molecules of the GW100 set computed at the GOWO@HF level of theory with various basis sets and corrections.",
   "GOWO@HF":{
      "cc-pVDZ":{
         "He":"24.36",
         "Ne":"20.87",
         "H2":"16.25",
         "Li2":"5.23",
         "LiH":"7.96",
         "HF":"15.54",
         "Ar":"15.40",
         "H2O":"12.16",
         "LiF":"10.75",
         "HCl":"12.40",
         "BeO":"9.47",
         "CO":"14.66",
         "N2":"15.87",
         "CH4":"14.43",
         "BH3":"13.35",
         "NH3":"10.59",
         "BF":"11.08",
         "BN":"11.35",
         "SH2":"10.10",
         "F2":"15.93"
      },
      "cc-pVTZ":{
         "He":"24.57",
         "Ne":"21.39",
         "H2":"16.48",
         "Li2":"5.34",
         "LiH":"8.16",
         "HF":"16.16",
         "Ar":"15.72",
         "H2O":"12.79",
         "LiF":"11.35",
         "HCl":"12.77",
         "BeO":"9.77",
         "CO":"15.02",
         "N2":"16.31",
         "CH4":"14.74",
         "BH3":"13.64",
         "NH3":"11.13",
         "BF":"11.30",
         "BN":"11.69",
         "SH2":"10.49",
         "F2":"16.30"
      },
      "cc-pVQZ":{
         "He":"24.67",
         "Ne":"21.63",
         "H2":"16.56",
         "Li2":"5.39",
         "LiH":"8.25",
         "HF":"16.42",
         "Ar":"15.93",
         "H2O":"13.04",
         "LiF":"11.59",
         "HCl":"12.96",
         "BeO":"9.98",
         "CO":"15.17",
         "N2":"16.48",
         "CH4":"14.86",
         "BH3":"13.74",
         "NH3":"11.32",
         "BF":"11.38",
         "BN":"11.85",
         "SH2":"10.65",
         "F2":"16.51"
      },
      "cc-pV5Z":{
         "He":"24.72",
         "Ne":"21.73",
         "H2":"16.58",
         "Li2":"5.42",
         "LiH":"8.28",
         "HF":"16.52",
         "Ar":"16.08",
         "H2O":"13.14",
         "LiF":"11.70",
         "HCl":"13.05",
         "BeO":"10.09",
         "CO":"15.24",
         "N2":"16.56",
         "CH4":"14.90",
         "BH3":"13.78",
         "NH3":"11.40",
         "BF":"11.42",
         "BN":"11.92",
         "SH2":"10.72",
         "F2":"16.61"
      },
      "CBS":{
         "He":"24.75",
         "Ne":"21.82",
         "H2":"16.61",
         "Li2":"5.44",
         "LiH":"8.31",
         "HF":"16.62",
         "Ar":"16.15",
         "H2O":"13.23",
         "LiF":"11.79",
         "HCl":"13.12",
         "BeO":"10.16",
         "CO":"15.30",
         "N2":"16.62",
         "CH4":"14.95",
         "BH3":"13.82",
         "NH3":"11.47",
         "BF":"11.45",
         "BN":"11.98",
         "SH2":"10.78",
         "F2":"16.69"
      }
   },
   "GOWO@HF+srLDA":{
      "cc-pVDZ":{
         "He":"24.63",
         "Ne":"21.38",
         "H2":"16.42",
         "Li2":"5.31",
         "LiH":"8.13",
         "HF":"16.01",
         "Ar":"15.85",
         "H2O":"12.58",
         "LiF":"11.21",
         "HCl":"12.79",
         "BeO":"9.85",
         "CO":"14.99",
         "N2":"16.22",
         "CH4":"14.69",
         "BH3":"13.57",
         "NH3":"10.93",
         "BF":"11.29",
         "BN":"11.67",
         "SH2":"10.44",
         "F2":"16.42"
      },
      "cc-pVTZ":{
         "He":"24.69",
         "Ne":"21.67",
         "H2":"16.54",
         "Li2":"5.37",
         "LiH":"8.23",
         "HF":"16.41",
         "Ar":"15.98",
         "H2O":"13.01",
         "LiF":"11.60",
         "HCl":"12.99",
         "BeO":"9.97",
         "CO":"15.18",
         "N2":"16.50",
         "CH4":"14.85",
         "BH3":"13.73",
         "NH3":"11.30",
         "BF":"11.40",
         "BN":"11.85",
         "SH2":"10.67",
         "F2":"16.56"
      },
      "cc-pVQZ":{
         "He":"24.73",
         "Ne":"21.80",
         "H2":"16.58",
         "Li2":"5.41",
         "LiH":"8.28",
         "HF":"16.57",
         "Ar":"16.09",
         "H2O":"13.16",
         "LiF":"11.73",
         "HCl":"13.10",
         "BeO":"10.09",
         "CO":"15.26",
         "N2":"16.59",
         "CH4":"14.91",
         "BH3":"13.78",
         "NH3":"11.41",
         "BF":"11.43",
         "BN":"11.94",
         "SH2":"10.76",
         "F2":"16.67"
      },
      "cc-pV5Z":{
         "He":"24.74",
         "Ne":"21.84",
         "H2":"16.60",
         "Li2":"5.43",
         "LiH":"8.30",
         "HF":"16.61",
         "Ar":"16.18",
         "H2O":"13.21",
         "LiF":"11.79",
         "HCl":"13.13",
         "BeO":"10.15",
         "CO":"15.29",
         "N2":"16.62",
         "CH4":"14.93",
         "BH3":"13.80",
         "NH3":"11.45",
         "BF":"11.45",
         "BN":"11.98",
         "SH2":"10.78",
         "F2":"16.71"
      }
   },
   "GOWO@HF+srPBE":{
      "cc-pVDZ":{
         "He":"24.66",
         "Ne":"21.56",
         "H2":"16.42",
         "Li2":"5.28",
         "LiH":"8.10",
         "HF":"16.15",
         "Ar":"15.91",
         "H2O":"12.68",
         "LiF":"11.34",
         "HCl":"12.83",
         "BeO":"9.93",
         "CO":"15.04",
         "N2":"16.30",
         "CH4":"14.73",
         "BH3":"13.58",
         "NH3":"10.99",
         "BF":"11.29",
         "BN":"11.72",
         "SH2":"10.45",
         "F2":"16.58"
      },
      "cc-pVTZ":{
         "He":"24.69",
         "Ne":"21.73",
         "H2":"16.53",
         "Li2":"5.37",
         "LiH":"8.21",
         "HF":"16.45",
         "Ar":"15.99",
         "H2O":"13.03",
         "LiF":"11.63",
         "HCl":"12.99",
         "BeO":"9.98",
         "CO":"15.18",
         "N2":"16.50",
         "CH4":"14.85",
         "BH3":"13.72",
         "NH3":"11.30",
         "BF":"11.38",
         "BN":"11.85",
         "SH2":"10.66",
         "F2":"16.61"
      },
      "cc-pVQZ":{
         "He":"24.72",
         "Ne":"21.81",
         "H2":"16.58",
         "Li2":"5.41",
         "LiH":"8.27",
         "HF":"16.57",
         "Ar":"16.08",
         "H2O":"13.16",
         "LiF":"11.73",
         "HCl":"13.09",
         "BeO":"10.08",
         "CO":"15.25",
         "N2":"16.58",
         "CH4":"14.90",
         "BH3":"13.78",
         "NH3":"11.41",
         "BF":"11.42",
         "BN":"11.93",
         "SH2":"10.74",
         "F2":"16.67"
      },
      "cc-pV5Z":{
         "He":"24.74",
         "Ne":"21.83",
         "H2":"16.60",
         "Li2":"5.43",
         "LiH":"8.30",
         "HF":"16.61",
         "Ar":"16.17",
         "H2O":"13.20",
         "LiF":"11.78",
         "HCl":"13.12",
         "BeO":"10.15",
         "CO":"15.29",
         "N2":"16.62",
         "CH4":"14.93",
         "BH3":"13.80",
         "NH3":"11.44",
         "BF":"11.45",
         "BN":"11.97",
         "SH2":"10.77",
         "F2":"16.71"
      }
   },
   "GOWO@PBE0":{
      "cc-pVDZ":{
         "He":"23.99",
         "Ne":"20.35",
         "H2":"15.98",
         "Li2":"5.15",
         "LiH":"7.32",
         "HF":"14.95",
         "Ar":"14.93",
         "H2O":"11.53",
         "LiF":"9.89",
         "HCl":"11.96",
         "BeO":"9.16",
         "CO":"13.67",
         "N2":"14.84",
         "CH4":"13.85",
         "BH3":"12.87",
         "NH3":"9.96",
         "BF":"10.66",
         "BN":"11.07",
         "SH2":"9.69",
         "F2":"14.92"
      },
      "cc-pVTZ":{
         "He":"23.98",
         "Ne":"20.88",
         "H2":"16.13",
         "Li2":"5.24",
         "LiH":"7.49",
         "HF":"15.61",
         "Ar":"15.25",
         "H2O":"12.21",
         "LiF":"10.60",
         "HCl":"12.34",
         "BeO":"9.44",
         "CO":"14.02",
         "N2":"15.30",
         "CH4":"14.15",
         "BH3":"13.13",
         "NH3":"10.56",
         "BF":"10.87",
         "BN":"11.40",
         "SH2":"10.10",
         "F2":"15.38"
      },
      "cc-pVQZ":{
         "He":"24.03",
         "Ne":"21.05",
         "H2":"16.19",
         "Li2":"5.28",
         "LiH":"7.56",
         "HF":"15.82",
         "Ar":"15.42",
         "H2O":"12.43",
         "LiF":"10.82",
         "HCl":"12.50",
         "BeO":"9.63",
         "CO":"14.13",
         "N2":"15.44",
         "CH4":"14.27",
         "BH3":"13.22",
         "NH3":"10.73",
         "BF":"10.92",
         "BN":"11.54",
         "SH2":"10.25",
         "F2":"15.57"
      },
      "cc-pV5Z":{
         "He":"24.04",
         "Ne":"21.05",
         "H2":"16.21",
         "Li2":"5.31",
         "LiH":"7.59",
         "HF":"15.85",
         "Ar":"15.50",
         "H2O":"12.47",
         "LiF":"10.94",
         "HCl":"12.57",
         "BeO":"9.74",
         "CO":"14.18",
         "N2":"15.50",
         "CH4":"14.30",
         "BH3":"13.26",
         "NH3":"10.75",
         "BF":"10.94",
         "BN":"11.60",
         "SH2":"10.30",
         "F2":"15.64"
      },
      "CBS":{
         "He":"24.06",
         "Ne":"21.12",
         "H2":"16.23",
         "Li2":"5.32",
         "LiH":"7.62",
         "HF":"15.94",
         "Ar":"15.56",
         "H2O":"12.56",
         "LiF":"11.02",
         "HCl":"12.63",
         "BeO":"9.80",
         "CO":"14.22",
         "N2":"15.55",
         "CH4":"14.35",
         "BH3":"13.29",
         "NH3":"10.82",
         "BF":"10.96",
         "BN":"11.65",
         "SH2":"10.36",
         "F2":"15.71"
      }
   },
   "GOWO@PBE0+srLDA":{
      "cc-pVDZ":{
         "He":"24.26",
         "Ne":"20.86",
         "H2":"16.16",
         "Li2":"5.23",
         "LiH":"7.48",
         "HF":"15.41",
         "Ar":"15.37",
         "H2O":"11.95",
         "LiF":"10.35",
         "HCl":"12.35",
         "BeO":"9.53",
         "CO":"14.00",
         "N2":"15.22",
         "CH4":"14.11",
         "BH3":"13.09",
         "NH3":"10.31",
         "BF":"10.88",
         "BN":"11.40",
         "SH2":"10.03",
         "F2":"15.41"
      },
      "cc-pVTZ":{
         "He":"24.09",
         "Ne":"21.16",
         "H2":"16.20",
         "Li2":"5.28",
         "LiH":"7.55",
         "HF":"15.85",
         "Ar":"15.50",
         "H2O":"12.43",
         "LiF":"10.84",
         "HCl":"12.56",
         "BeO":"9.64",
         "CO":"14.18",
         "N2":"15.50",
         "CH4":"14.27",
         "BH3":"13.23",
         "NH3":"10.72",
         "BF":"10.96",
         "BN":"11.56",
         "SH2":"10.28",
         "F2":"15.65"
      },
      "cc-pVQZ":{
         "He":"24.09",
         "Ne":"21.22",
         "H2":"16.22",
         "Li2":"5.30",
         "LiH":"7.59",
         "HF":"15.97",
         "Ar":"15.58",
         "H2O":"12.55",
         "LiF":"10.96",
         "HCl":"12.64",
         "BeO":"9.74",
         "CO":"14.22",
         "N2":"15.55",
         "CH4":"14.32",
         "BH3":"13.27",
         "NH3":"10.82",
         "BF":"10.97",
         "BN":"11.63",
         "SH2":"10.35",
         "F2":"15.73"
      },
      "cc-pV5Z":{
         "He":"24.07",
         "Ne":"21.16",
         "H2":"16.22",
         "Li2":"5.32",
         "LiH":"7.61",
         "HF":"15.94",
         "Ar":"15.60",
         "H2O":"12.54",
         "LiF":"11.02",
         "HCl":"12.65",
         "BeO":"9.80",
         "CO":"14.23",
         "N2":"15.56",
         "CH4":"14.33",
         "BH3":"13.28",
         "NH3":"10.80",
         "BF":"10.97",
         "BN":"11.65",
         "SH2":"10.36",
         "F2":"15.74"
      }
   },
   "GOWO@PBE0+srPBE":{
      "cc-pVDZ":{
         "He":"24.29",
         "Ne":"21.05",
         "H2":"16.16",
         "Li2":"5.21",
         "LiH":"7.45",
         "HF":"15.56",
         "Ar":"15.44",
         "H2O":"12.05",
         "LiF":"10.48",
         "HCl":"12.39",
         "BeO":"9.61",
         "CO":"14.05",
         "N2":"15.31",
         "CH4":"14.15",
         "BH3":"13.10",
         "NH3":"10.37",
         "BF":"10.88",
         "BN":"11.45",
         "SH2":"10.04",
         "F2":"15.57"
      },
      "cc-pVTZ":{
         "He":"24.10",
         "Ne":"21.22",
         "H2":"16.19",
         "Li2":"5.27",
         "LiH":"7.54",
         "HF":"15.89",
         "Ar":"15.52",
         "H2O":"12.45",
         "LiF":"10.87",
         "HCl":"12.56",
         "BeO":"9.65",
         "CO":"14.18",
         "N2":"15.51",
         "CH4":"14.27",
         "BH3":"13.22",
         "NH3":"10.72",
         "BF":"10.95",
         "BN":"11.56",
         "SH2":"10.27",
         "F2":"15.69"
      },
      "cc-pVQZ":{
         "He":"24.08",
         "Ne":"21.23",
         "H2":"16.22",
         "Li2":"5.30",
         "LiH":"7.58",
         "HF":"15.97",
         "Ar":"15.58",
         "H2O":"12.55",
         "LiF":"10.96",
         "HCl":"12.63",
         "BeO":"9.74",
         "CO":"14.22",
         "N2":"15.54",
         "CH4":"14.32",
         "BH3":"13.26",
         "NH3":"10.81",
         "BF":"10.96",
         "BN":"11.62",
         "SH2":"10.34",
         "F2":"15.73"
      },
      "cc-pV5Z":{
         "He":"24.07",
         "Ne":"21.15",
         "H2":"16.22",
         "Li2":"5.32",
         "LiH":"7.61",
         "HF":"15.93",
         "Ar":"15.59",
         "H2O":"12.54",
         "LiF":"11.02",
         "HCl":"12.64",
         "BeO":"9.79",
         "CO":"14.23",
         "N2":"15.55",
         "CH4":"14.33",
         "BH3":"13.28",
         "NH3":"10.79",
         "BF":"10.97",
         "BN":"11.65",
         "SH2":"10.35",
         "F2":"15.73"
      }
   }
}

